Analysis of Failures and Risks in Deep Learning Model Converters: A Case Study in the ONNX Ecosystem

Software engineers develop, fine-tune, and deploy deep learning (DL) models using a variety of development frameworks and runtime environments. DL model converters move models between frameworks and to runtime environments. Conversion errors compromise model quality and disrupt deployment. However, the failure characteristics of DL model converters are unknown, adding risk when using DL interoperability technologies. This paper analyzes failures in DL model converters. We survey software engineers about DL interoperability tools, use cases, and pain points (N=92). Then, we characterize failures in model converters associated with the main interoperability tool, ONNX (N=200 issues in PyTorch and TensorFlow). Finally, we formulate and test two hypotheses about structural causes for the failures we studied. We find that the node conversion stage of a model converter accounts for ~75% of the defects and 33% of reported failure are related to semantically incorrect models. The cause of semantically incorrect models is elusive, but models with behaviour inconsistencies share operator sequences. Our results motivate future research on making DL interoperability software simpler to maintain, extend, and validate. Research into behavioural tolerances and architectural coverage metrics could be fruitful.

==> archive/1-ICSE24-ONNX-Reviews.txt <==
ICSE2024Early Paper #51 Reviews and Comments
===========================================================================
Paper #51 Analysis of Failures in ONNX Deep Learning Model Converters


Review #51A
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
Deep neural networks have shown great success in various Artificial Intelligence (AI) tasks. Many frameworks and runtime environments are available for deep learning (DL) models. To ensure interoperability, often the developed DL models are converted to a standard representation called ONNX. In this paper, a study has been conducted to understand the failures when converting a Torch or Tensorflow model into ONNX. The authors collected 200 issues related to the conversion and manually studied to build a taxonomy of the failures. In addition, the authors analyzed the correlation with the large ONNX releases and the number of faults. Furthermore, the paper collected DL models from HuggingFace model hub, and identified conversion failures. The experiments are also extended on synthetic models that are generated from the original ones. The results identified the most common symptoms, causes, and their relations.

Overall Comments for authors
----------------------------

# Strengths

+ This is an important direction of research given the high usage of converters in impactful scenarios.
+ Nice methodologies and background description.
+ The paper results identify research opportunities in the area.

# Weaknesses

- The study lacks deeper understanding of the observations and why such phenomena are happening.
- The results do not provide sufficient actionable implications.
- The empirical evaluation lacks rigor in identifying important aspects of the ONNX conversion failures.
- The results do not highlight patterns of failures in different data or model architectures, and ONNX operators and APIs.

Artifact Assessment
-------------------
5. Excellent (in working condition)

Comments on Rigor
-----------------

Figure 1 is helpful to understand the focus of the study. However, one important aspect of interoperability is when the ONNX models are converted into Torch or Tensorflow models, which is not considered in the study at all. The paper considered the ONNX as only downstream consumer but it could be upstream as well. Furthermore, the paper mentioned three frameworks e.g., Tensorflow, Torch, and Sk-Learn, but why Sklearn is excluded from the study is not clear.

Good writing on the background and the model conversion processes. The interoperability is indeed an issue for DL frameworks and model converter. However, the study is not well motivated on the usage scenarios of ONNX. This is understandable that Torch and TensorFlow users need interoperability as well as to run models on common runtime platforms. But the authors should exemplify the real-world usages such as modularizing DNN, quantization, deploying same model on different platforms, e.g., edge devices, etc. In addition, the paper should motivate using the widespread use of ONNX over the other model export or conversion methods.

Another important aspect missing in the study is analyzing the criticality of failures. Given the fact that DL models are used in many critical applications like medical domains or safety-critical software, it is necessary to attribute the criticality of each failure category. Although the paper mentions that they omitted evaluation on the accuracy, robustness or other criticality measures, it is not clear why. The paper also explains the crashes as less critical but it is considered most critical in other failure studies. Given the existence of flaky tests, multiple runtimes, etc., the models could produce crashes non-deterministically and result into critical consequences. Some other comments on the empirical evaluation and experiment design are as follows:

- The paper described testing the collected and synthesized models on the dummy data. It is not clear how the dummy data are created. Checking the correctness of predictive outcomes is important to evaluate different behaviors, e.g., accuracy loss, incorrect behaviors. Also, how the incorrect behaviors are defined is not clear.

- The time-based analysis to find correlation between releases and failures in not strong. In fact, studying a relatively low number of issues would not reveal bugs introduced by any specific release. The releases do not seem to be very large and the issues are often random. The issues submitted at a given time may not even relate to the new operators released at that time. Mining usage in large scale could be ideal to draw such correlation. The paper should better motivate the RQ3, or label issues related to each operator/release, and perform a correlation study.

Comments on Relevance
---------------------
One major lacking of the study is not analyzing the root causes and explanations of the observations. Hence, the paper does not provide actionable implications. How the failures could be addressed better by the developers, and how ONNX engineers could tackle those going forward - are not clear. For example, Crash and Wrong Model are two major symptoms. While Crash is detected easily, how would developers detect Wrong Model and avoid it? What are the operators that cause most of the type incompatibilities or type problem? Is there any pattern in model architecture or data characteristics (image, natural language, etc.) that triggers the node conversion/optimization faults? Above all, the results have less value if it does not answer the "why" and "so what" question in the given context.

Testing the conversion bugs is definitely an important direction of research. The study on the failure causes and symptoms should inform building such tests. However, the description in Section 6.3 is shallow and does not provide useful information on the ONNX APIs, Tensorflow/Torch operators, and DL models that should be tested systematically.

Comments on Novelty
-------------------
The paper provides novel results on the failure symptoms, causes, and their prospective analysis. The authors collected and studied novel issue dataset. However, the paper adopted the taxonomies from prior work and did not improve on the granularity. So, the results can not inform about the classes of operators or data types that causes failures. In addition, it is not convincing why the existing taxonomy is applicable for conversion failures. Prior taxonomy was built for downstream compiler bugs, hence, I presume conversion bugs can be stemmed from new symptoms and causes that were not previously found. It would be desired to show differences and highlight the new definitions of each category, and explain with examples.

Comments on Verifiability and Transparency
------------------------------------------
The authors provided the data and code used for the study. This can be leveraged by future researcher. 

Synthetic model generation technique from original model is not supported by sufficient details and reference. The result also suggests that using different constraints resulted in much different number of failures in the synthetic models. I agree that this process can help identify prospective failures, but not studying the mutation strategies and validating the constraints for model generation can result in unreliable findings.

Comments on Presentation
------------------------
The writing of the paper is good. I appreciate the effort to present sufficient background and figures.



Review #51B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The authors conduct a failure analysis on deep learning (DL) model converters. The authors analyze the symptoms, causes, and locations of failures in two converters: torch.onnx and tf2onnx. The authors also evaluate present-day failures by converting both real-world and synthetically generated DL models, showing that DL model converters commonly fail by producing models that exhibit incorrect behavior.

Overall Comments for authors
----------------------------
As an empirical study on failures of DL model converters, the research methodology in this paper is well presented. Two themes in the paper, i.e., studying on retrospective failures and prospective failures, are both indeed useful for DL developers.

However, there are three major concerns on the significance and soundness of the work in this paper.

First, although the authors illustrate the difference between DL model converters and DL compilers in Section 3.1, the importance of model conversion is not well demonstrated in the paper: (1) many DL compilers are directly supported frontends as PyTorch or Tensorflow, and under this scenario, it is unclear whether model conversion is necessary; (2) model conversion has two directions: converting framework-specific representations to common representations (which this paper discusses), and the reverse direction; however, the work in this paper does not discuss the latter direction; (3) more details are needed for showing the specialty of DL model converters compared to front-ends of a DL compiler.

Second, for the first theme (i.e., retrospective analysis), since the RQs are related to failures of converters, the authors only studies failures on the conversion of framework-specific representations to common representations, but do not include the reverse one: converting common representations to framework-specific representations, being also the functionality of converters used in practice, such as libraries named onnx2tf [3], onnx2pytorch [4]. 

Third, for the second theme, (i.e., prospective analysis), the synthetic models are only from NNSmith, and other DL model generation approaches such as Muffin[1] and LEMON [2] are not included. Other work generates DL models with different approaches, which may affect the results of converters. However, this paper does not discuss it. Thus, in this paper, the conclusion on synthetic models is highly dependent on the generation approach of NNSmith, weakening the soundness of the conclusion.

[1] Gu, J., Luo, X., Zhou, Y. and Wang, X., 2022, May. Muffin: Testing deep learning libraries via neural architecture fuzzing. In Proceedings of the 44th International Conference on Software Engineering (pp. 1418-1430).

[2] Wang, Z., Yan, M., Chen, J., Liu, S. and Zhang, D., 2020, November. Deep learning library testing via effective model generation. In Proceedings of the 28th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (pp. 788-799).

[3] https://pypi.org/project/onnx2tf/

[4] https://pypi.org/project/onnx2pytorch/

Comments on Rigor
-----------------
The sources of study subjects in the paper lack diversity. For the first theme, another type of converters (which convert common representations to framework-specific representations) is not included. For the second theme, the source of synthetic models is only from a single approach. Thus, the soundness of this paper is insufficient.

Comments on Relevance
---------------------
The relevance of this paper can be improved by demonstrating the specialty of DL model converters compared to front-ends of DL compiler.

Comments on Novelty
-------------------
The idea of incorporating a prospective estimate of failure frequency in traditional failure analysis is novel.

Comments on Verifiability and Transparency
------------------------------------------
This paper provides a repository that includes the data and code used for the analysis. The verifiability and transparency of this work is good.

Comments on Presentation
------------------------
This paper is well structured and well presented.



Review #51C
===========================================================================

Overall merit
-------------
3. Weak Accept (May accept but needs changes)

Paper summary
-------------
The paper reports on an in-depth analysis and characterization of failures in the deep learning model converter ONNX. A model converter is an intermediate component between the growing ecosystems of model frameworks and runtime compilers. Hence, they facilitate the interoperability between frameworks and compilers. Conversion errors can occur, resulting in faulty behavior during runtime. This motivates to analyze these errors systematically. The study includes two parts. A retrospective failure analysis of 200 closed GitHub issues concerning the ONNX model converters for PyTorch and TensorFlow. And a testing of the present failure frequency by converting and evaluating real and synthetic models.

Overall Comments for authors
----------------------------
Main strengths of the paper: 
- The paper is well-written. The work is well-introduced and well-motivated.
- I like the highlighting of findings and open questions in the Results and Discussion sections.
- Section 4.2.2.: The authors conducted a pre-study and computed the inter-rater reliability for classifying the issues. The Kappa coefficients were very high. Unfortunately, this was not applied during the main study.
- I found the results (particularly what failures occur, why and when) as well as the discussion points (in particular the open questions) very insightful.

Main weaknesses of the paper:
- The Methodology explanation lacks few examples and additional explanation for the design decisions (see below).
- While the mix is certainly interesting, the comparison of the retrospective failure analysis based on GitHub issues and the prospective software testing is questionable (see first comment in scientific rigor).
- While the authors did a good job in explaining what model converters are and why it is worth studying them, their claim that converters are keys to DL pipelines and thus very relevant for practice is rather unsubstantiated and without evidence. This slightly limits the relevance in my opinion. Perhaps the authors could quantify or estimate the popularity of converters?

Comments on Rigor
-----------------
- It is unclear how well issue tracker data represent well the reality of converter failures. Is there a chance that some errors are not reported/tracked in GitHub issues? Combined with the sampling limitation (see below) this threaten the ratios reported in the paper (of errors etc.). 

- “we introduce a methodological innovation: we combine traditional failure analysis (failure characteristics given that a failure has occurred) with a prospective estimate of failure frequency borrowed from the software testing literature.” That is: 
 Retrospective is the issue analysis, and Prospective is the software testing. In the abstract, the authors report the error rates of each method as if they are comparable with each other - which they are not in my opinion.

- Concerning the data collection: For the repository torch.onnx, which issues are not related to ONNX? Please explain briefly.

- Sufficient information: From the text and Figure 4 it is unclear which relevant issues the authors missed when applying the filter criteria. I suggest to state an example.

- Sampling: The authors do not explain why they sampled 100 issues per repository. This seems arbitrary. How representative is this sample? What error rates/merging are expected? 

- Concerning the data analysis: The correlation analysis approach did not consider various biases, e.g., the converters’ rising/falling popularity over time. This should be at least discussed.

- 4.3.1, Synthetic Models: Removing the 11 operators that are unsupported by the ONNX runtime adds a bias to the study. Please give examples for these operators, explain their importance and why the runtime does not support them.

Comments on Relevance
---------------------
- The paper covers a highly relevant research area for both research and practice: error analysis for deep learning pipeline. The relevance of converters is reasonable but not supported by empirical evidence. 
- Deriving actionable results could help to improve the model converters and repeat the ONNX study or with a different model converter.

Comments on Novelty
-------------------
- Authors say that many components of the DL pipeline have been analyzed but claim that this is the first of its kind for the model converters. However: “we conduct the first failure analysis on DL model converters” vs. “Prior research on DL interoperability tools is limited to measuring conversions of 5 DL models [8].” Hence, even if the prior study is not generalizable, it was the first concerning a failure analysis of model converters.

Comments on Verifiability and Transparency
------------------------------------------
Overall the methodology and the results are carefully reported. The replication package including code and documentation is available on GitHub.

Comments on Presentation
------------------------
- The term “mixed-method approach” seems inappropriate in my opinion as different methods are used to answer different questions. The authors use failure analysis to answer RQ1-3 and software testing to answer RQ4. A mixed-method approach would apply both methods to answer all RQs.
- “Prospective failures” does not sound like the correct term for current failures. Some of the related bugs might be solved by now.
- 4.1: Where does Scikit Learn suddenly come from? I am confused by the wording in the section’s second paragraph.
- Table 2: “Emphasis: wording changed.” initially confused me. Please rephrase this.
- 4.3.1: “112 distinct full architectures” - How have the authors classified these architectures? What were the criteria to distinguish the architectures? I require more explanation.
- The presentations of the taxonomy in Table 3 and the results in Table 5 are inconsistent. E.g., why is the Algorithmic Error cause not split into Optimization and Tracing in Table 5?
- The last two pages seems rather hasty (in particular 6.1 and 7). ‘’For instance: Engineers should thus be cautious when using DL model con- 1006  verters.’’. This sounds very general.



Review #51D
===========================================================================

Overall Comments for authors
----------------------------
Thank you for submitting to ICSE 2024.  

Strengths:
- Important direction
- Study results for identifying future research opportunities
- Well written paper providing sufficient background

Weaknesses:
- Lack of motivation on the direct usages of ONNX
- Questionable synthetic data generation in study design
- Inappropriate time-based/prospective analysis
- After discussing, reviewers feel the paper is not yet ready for publication.

For your future work, the reviewers suggested the following:
- Exemplify the real-world usages such as modularizing DNN, quantization, deploying the same model on different platforms, e.g., edge devices.
- Motivate using the widespread use of ONNX over the other model export or conversion methods.
- Conduct investigation to associate the submitted issues with specific releases, given that the authors’ assumption - the issues submitted at a certain time are attributed to the changes made in the last release.
- Validate or support the mutation strategy/constraints used for generating synthetic model as real-world proxy (otherwise, the mutation strategy/constraints can result in unreliable findings).
- Explain how the dummy data are generated to clarify that they may not affect the accuracy loss or "correct" behavior of the models, on which the authors made their conclusions.
- Discuss covering only downstream conversion (not upstream conversion) in the paper as limitation, threats, or future work.

We hope the authors find the reviews helpful.

==> archive/2-FSE24-ONNX-Reviews.txt <==
FSE 2024 Paper #51 Reviews and Comments
===========================================================================
Paper #51 Interoperability Failures in Deep Learning Model Converters: A
Case Study in the ONNX Ecosystem


Review #51A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. I have published one or more papers on at least one of the topics in the
   paper.

Novelty
-------
2. Incremental improvement

Soundness
---------
3. Good

Writing quality
---------------
3. Well-written

Paper summary
-------------
The paper explores the symptoms, causes and locations of failures in deep learning converters.
In particular, the authors evaluate why and how converter models fail, by converting over 5 thousand real-world and synthetically generated model instances, focusing on framework conversions between PyTorch and TensorFlow when using ONNX as an intermediate format. The paper indicates that crashes and wrong model generation are common symptoms, and that incompatibility and type problems are common failure causes, with the vast majority of them being attributed to problematic node conversion. The authors also describe how model converters are currently tested and detect 11 conversion-related defects by applying differential testing.

Strengths
---------
- Well-written paper, easy to follow.
- Usage of a comprehensive pre-trained model set for real models.
- Consideration of a fair amount of issues in the repositories of the tools under evaluation.
- Examination of test suites in conversion tools.
- Utilisation of synthetic model generation in the study is an interesting approach.

Weaknesses
----------
- The survey is not conclusive. The paper focuses only on conversions related to TensorFlow and PyTorch, which might not be indicative for other DL framework conversions. There are other very well-known DL frameworks not explored (e.g., Keras), necessary in order to make the survey conclusive.
- There are some assumptions towards differential testing and the taxonomy of explored faults that need further elaboration, such as the procedure of differential testing, but also synthetic model generation and consideration.
- Existing work on DL framework conversions can potentially affect study novelty.
- The paper needs a revision for syntax/grammatical errors.

Detailed comments for authors
-----------------------------
Although the paper is easy to follow, there are a number of concerns about this work:

The authors consider only conversions from PyTorch to TensorFlow and vice versa. However, there are other, well-used DL Frameworks that might lead to different results. Therefore, for a survey of this scope to be comprehensive, it should consider a larger number of DL Frameworks (e.g., Keras, TF Lite, MXNet, Caffe). The reason of this is that there might be different observations on converters for these DL frameworks, and this can be a threat to validity to the survey.

The authors make the assumption that deep learning compiler errors are associated with the conversion process, and proceeds to consider related work as the basis for further exploration of bugs, mentioning "Our results show the generalizability of Shen et al. [3]". However, this assumption is not accurate. The conversion process that involves ONNX utilises graph-level conversions, involving additional factors such as weights, biases and hyperparameters, which should be properly considered on the conversion process. Therefore there can be errors that are outside of the scope of compiler bugs, related to model architecture and properties.

In section 5.4, the description of the end-to-end testing term here is unclear. How do the suites of torch.onnx and tf2onnx perform end-to-end testing? You also mention on lines 746 and 760 that the converter tools are well-tested, and that the tf2onnx contains two suites, with the first (older) being more comprehensive that the second. However, there are no metrics indicating efficacy of test suites, and fewer tests do not necessarily mean reduced efficacy, as there are other metrics and methodologies (e.g., code coverage, mutation testing) used to evaluate the efficacy of a test suite.

In lines 665-667, you mention the effect of having a difference in weights and biases due to problematic conversion. This can potentially be a deciding factor in the "why" of problematic conversions and should be part of the survey, as model parameters are a crucial aspect of the models.

Last but not least, the related work of the paper needs revision. There are existing works [1,2] exploring the problems in the DL framework conversion process, as well as proposing a methodology for fault localisation and repair. Some of the findings are similar to the ones you propose, in the context of real-world models, potentially affecting the survey novelty.

Minor Fixes:

Line 445: Remove double dots after tf2onnx.
Lines 756-759: Inconsistent formatting on DL Frameworks and tools, in comparison to the rest of the paper.
Line 672/674: Mention ONNX Runtime consistently across paper.
Line 769: Cite "Openja et al" paper.
Line 118: Please follow the standard citation format, citing each of the tools upon their mention and not all-at-once.
The paper needs a pass for syntax and grammatical errors.


[1] N. Louloudakis, P. Gibson, J. Cano, A. Rajan. "DeltaNN: Assessing the Impact of Computational Environment Parameters on the Performance of Image Recognition Models.", in Proceedings of the 39th IEEE International Conference on Software Maintenance and Evolution (2023).
[2] N. Louloudakis, , P. Gibson, J. Cano, A. Rajan. "Fault Localization for Buggy Deep Learning Framework Conversions in Image Recognition." ASE 2023.
[3] Q. Shen, H. Ma, J. Chen, Y. Tian, S.-C. Cheung, and X. Chen, “A comprehensive study of deep learning compiler bugs”, in Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering, (Athens Greece), pp. 968–980, ACM, Aug. 2021.

Questions for authors’ response
-------------------------------
On Findings 7 & 8, you indicate that real models convert well, while synthetic models reveal larger incorrect model behaviour, and you also mention in the paper that "Synthetic models exhibit difficulties when converting to ONNX and when loading the converted model to the ONNX RunTime." Have you considered any additional factors that increase this percentage in synthetic models? For instance, a problematic model structure that is valid, but behaves incorrectly and would normally not occur in a real model. How can you support that the synthetic models are realistic instances?

The description of "Difference criterion" lacks clarity. You mention that, for real models, you use the inputs provided by model owners. Is this about a testing dataset, and if yes, how many images does it contain? Also, for synthetic models, you generate 100 random inputs matching the model input dimension. Why 100 inputs? Are there indications that this number is conclusive for the results?

The paper mentions you examined conversion tools test suite, and that you discovered 11 defects, with 5 of them being new, and you describe a differential 
testing methodology, but the detection is too generic. Were these problems related to crashes? How did you localize the fault on a problematic model?

Have you considered issues related with ONNX versions (e.g., different onset)? Different opset versions might introduce different behaviour or crashes, due to new operator incompatibility with converter tools, etc.

In Line 446, you mention related work of synthesising models, however you justify the choice of NNSmith because the generation of synthetic models is "more random". What are the data to backup this assumption? Have you tried generating synthetic model instances with the other tools?

In line 487, it is mentioned that HuggingFace applies "some" preprocessing before invoking the respective converters. Can you provide more details about the preprocessing? Also, have you considered that a problem in the preprocessing phase might give different results across the models?

Artifacts assessment
--------------------
2. Artifact availability aligns with the declarations in the paper

Comments on Artifacts assessment
--------------------------------
The supplementary material seems comprehensive and in compliance with the main publication, as the authors provide a supplement along their main contribution.



Review #51B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
5. I have published on all the topics in the paper.

Novelty
-------
3. New contribution

Soundness
---------
2. Average

Writing quality
---------------
1. Needs improvement

Paper summary
-------------
This paper presents an empirical study of failure occuring on DL model converters. Authors characterize failures in ONNX converters for PyTorch and TensorFlow frameworks for 200 issues, investigating symptoms, root causes, and location of failures. They also evaluated the reason for model failures in more than 5k real-world and synthetically generated models.

Strengths
---------
- One of the first studies on failure in onnx as a DL model converter

- An adequate number of models to be converted is investigated

Weaknesses
----------
- Non-comprehensive methodology with many missing details

- Overlooking converting trained models 

- Multiple presentation and organization issues

- Replication package and used data is not provided

Detailed comments for authors
-----------------------------
Novelty:

- The paper presents novel achievements on the nature of failures in onnx model conversion and influential factors on those failures.

- RQ2 and RQ4 should be reformulated. Like for RQ2: How are failure characteristics related to one another?

Significance

- Poor usage of technical terms: like authors mentioned HuggingFace as a tool which is a hub for model registry.

- The paper makes questionable claims: “Model converters underpin many DL pipelines”. DL developers can reimplement models, or build them from scratch in the desired framework/ecosystem. Converters are not a critical part of the DL pipeline, they offer benefits in transferring models from one framework/runtime environment to another. Investigating them including their failures is interesting and necessary but this should be justified better not by overestimating their role in the DL-based software systems pipeline. 

- The methodology is not presented well. There are many missing data and not well-justified decisions. Like in section 4.2.1: “These Timeline Filters are given in Figure 4.” Before, after, and in the figure there is no clue of such a timeline. My guess is that the authors meant issues mentioned or closed in pull requests or commits, right? A clarification is necessary here.
In the rest, the authors mentioned: “We hand-labeled 50 issues for each repository prior to filtering, applied the filter, and measured recall and precision”. Authors likely manually labeled 50 issues, ok, but how? What are the criteria used? Was there any conflict? If so, how was it resolved? It is just unclear, especially as authors reported precision and recall on top of their results.
The authors sampled 100 issues randomly. Why 100 then? Is it justified based on confidence interval and error rate which is common in random sampling?

In 4.2.2, “However, some categories and wording were inapplicable to ONNX converter failures. We adapted as needed”, it is interesting to know about inapplicable wordings and how they got adapted, it is again unclear to the reader.

- At the beginning of 4.3, authors attempt to justify their methodology: “While old issues can provide insight into why converters [this word is likely missed: fail?] They are hampered by the unsystematic nature of issue reporting, as such we test converters”, I think authors meant to justify using tests, but investigating issues can be helpful as well. A better justification should be provided.

- In 4.3.1, authors mentioned that synthetic models are more diverse and should exercise edge cases on the converter, so do authors consider them as test cases to reveal failures? If they meant this, it should be clearly mentioned: test cases for converters.

- The Authors did not convert trained models in their analysis, instead, they used the distance measure and threshold used by HuggingFace [62], I guess for an empty (untrained) model. I have two points here: I failed to find “the distance measure and threshold”, so please make sure you provided a correct reference or add the relevant one. Second, and more importantly, why converting an empty model (only architecture with/without random initial parameters-weights) should be interesting to the community? What is the use case for this? The benefit of onnx and other converters is to transfer a trained model from one ecosystem to another. For testing proposes, it is fine to employ untrained models, but authors should consider analyzing trained models as well. Moreover, it is not clear if a failure that happens for an untrained model necessarily will happen for a trained model as well, especially when the judgment is based on the distance of parameters not the outcome of the model.

- For a similar reason, the idea of simple paths for Model Causal Analysis is questionable as well. The simple paths are defined as paths from the inputs to the outputs in a model including used operators. While we are aware that the impact of those paths, during training and inference, are different, why studying all of them should be interesting? Again, this could be the case for untrained models but not for the trained ones.

- For symptoms (table 5), authors borrowed definitions from [19]. However, it is unclear how adoption is defined and justified, like for wrong model, the original definition in [19] is “wrong code” defined as: a DL compiler behaves in an unexpected way without a crash, which produces a wrong result or middle result (e.g., the non-equivalent IR after an optimization).” for code it is clear to understand a wrong code, but how about models? How do authors identify wrong models? A clarification is necessary here.

- In the results, 74% of failure locations were identified in “Node Conversion”. So, one can infer that considering simple paths for Model Causal Analysis doesn’t seem to be a correct decision, as the order of the nodes is not the main issue but a standalone node. I would appreciate it if the authors elaborate on this.

- Similarly, according to Table 11, 68% and 75% of real models have been converted successfully for tensorflow and pytorch respectively. Again, one can infer that most of the identified failures won’t happen for real models, while the authors concluded that real models are not adequate enough for testing converters. This should be discussed by authors, moreover, that’s why studying the accuracy, and robustness of converted trained models as studied in [10] is necessary to make sure even without failure the converted model will perform as intended or not.

The authors did not provide the replication package or used data that could be helpful to assess the paper and its contribution.

Presentation issues: 

- Acronyms should be used in the first occurrence and employed consistently afterward, like in the introduction Deep Learning (DL) is introduced in the first sentence but the long form is presented in the second sentence.

- Inaccurate citations: authors should carefully check their citations, for example [10] is not published in IEEE Transactions on Software Engineering but in ICSME 2022.

- The last paragraph of the introduction should be incorporated into the paragraph prior to the contributions, highlighting the significance of the paper for the SE community.

- I don’t understand this sentence in Section 3: We summarize §2 as follows. Does §2 refer to section 2? This is the case for other references with § as well, link the introduction. A clarification is necessary to improve the readability of the paper.

- Section 3 is not well organized: subsection 3.1 should be moved to the background, and 3.2 can be moved to the introduction. 4.1 is redundant too, authors only need to clearly say that they have selected which tools, and then they collected issues from them.
7. Fig 3 doesn’t show the employed methodology. It can be removed.

- Citations: when referring to other research works, authors should cite papers properly. Like in 4.1: “Prior work …”, which work? It is not cited so it is not clear to the reader. 

- In results, findings should be presented after explaining the results.

Questions for authors’ response
-------------------------------
What are the criteria used to label the issues? Was there any conflict? If yes, how was it resolved?



Review #51C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. I have published one or more papers on at least one of the topics in the
   paper.

Novelty
-------
3. New contribution

Soundness
---------
2. Average

Writing quality
---------------
2. Adequate

Paper summary
-------------
In this paper the authors perform the analysis of failures in Deep Learning (DL) model converters, focusing specifically on those associated with ONNX (Open Neural Network eXchange) in two prominent DL frameworks, PyTorch and TensorFlow. The authors document the symptoms, root causes, and locations of 200 identified issues from the GitHub repositories of torch.onnx and tf2onnx. Additionally, they investigate the reasons behind model conversion failures by converting a dataset comprising 5,149 models, encompassing both real-world instances and synthetically generated ones. As a result of this analysis, they identified 11 defects, including 5 novel ones. The authors also evaluate two hypotheses on the correlation between model operators and converter failures. They demonstrate that one of the hypotheses does not hold, while for the second one, the results are inconclusive.

Strengths
---------
+Focus on an important and interesting problem\
+Testing the existing state-of-the-art converters with more than 5K models\
+The authors detected 5 new errors, one of which has been confirmed by developers

Weaknesses
----------
-The nature of analysed GitHub issues is not clear, as well as why these issues are used for the analysis of “how”, while the dataset of real and synthetic models is used for the analysis of “why”\
-The motivation behind using synthetic models is not clear\
-The difference in the results for real and synthetic models are not discussed in depth\
-It is not clear where the oracle for the differential analysis comes from and why it is meaningful at all\
-RQ4 is not a proper research question

Detailed comments for authors
-----------------------------
The authors perform two different types of analysis. The first part (denoted as “how of failure”) focuses on issues in converter systems themselves by analysing the GitHub issues in their repositories. The second part (denoted as “why of failure”) focuses on issues that take place when using the converter systems to convert real and synthetic DL models. I would expect that failures in converters themselves (reported in GitHub) and the failures we can observe when using them are representative of different types of faults. However, it is not clear in the paper if this is also the authors' point of view. In particular, it is not underlined anywhere in the paper that all analysed GitHub issues were also about failures that take place when converting the models. My brief look into the replication package shows that some analysed issues (for example, https://github.com/onnx/tensorflow-onnx/issues/595) are about adding a new operator. Overall, the differentiation between the two types of failures is not clear, as well as why the first dataset (reported in GitHub) is used in “why” analysis, while the second (failures when converting models) is used in “how” analysis. 

The analysis on StackOverflow is described at a very high level which is justified by the authors indicating that this is not the main focus of the study. As far as I understand, there is agreement on only 67 posts out of 120 which is quite low. It is also not clear whether the categories reported in Table 2 were somehow predefined by the authors. If not, the 3 groups of 2 analysts should have combined their categories somehow. However, this process is not mentioned in the paper. 

When it comes to adopting the taxonomy by Shen et al. [19], I think more explanation could be provided on why this is the closest work. The authors demonstrate that this taxonomy is suitable for their purposes, by classifying the symptoms and causes of 30 randomly sampled issues from each repository into the classes of Shen’s taxonomy. I find this procedure not convincing. In my opinion, creating a taxonomy from scratch for these 60 issues and ending up with the classes from Shen’s taxonomy would have been the necessary indicator. Also, the authors note that “some categories and wording were inapplicable to ONNX converter failures. We adapted as needed”. It is not clear at which point of the analysis (before or after the pilot study) the need for the adaptation of the taxonomy became obvious, as it seems the agreement rate was high from the very beginning. 

When it comes to the list of symptoms in Table 5, I find the naming of “Wrong Model” confusing. In my understanding, it would indicate that something is wrong with the model which we are trying to convert, but the description mostly talks about the unexpected behaviour of the converter. 

When testing the converters with the dataset of real and synthetic models, the need for synthetic models is not well justified. I would understand using them in case there were not a set of real models available, but this is not the case. The authors mention that they “synthesized with NNSmith because it is more random” (line 448). However, I am not sure why randomness is a desired property. The results show that synthetic models reveal incorrect model behaviour more often than the real models. The authors do not provide any discussion on why this is the case. As synthetic models do not represent real-world models, would not it indicate that the failures found using them are irrelevant? 
				
When it comes to the differential test, the authors rely on an oracle which says  “between the original and ONNX-converted models, in the inference result tensors, the maximum absolute element-wise difference should be smaller than $10^{-7}$”. As the reference for this threshold, they provide a link to a blog post on HuggingFace (https://huggingface.co/docs/transformers/serialization#validating-the-model-outputs). I could not find the number $10^{-7}$ anywhere in this blog post. Moreover, I find the comparison based on absolute element-wise difference very unintuitive. The authors talk about more meaningful alternatives such as accuracy and robustness, but note that these require training, which “substantially increases the cost of the measurement, and the dataset requirement limits the types of models that can be generated”. As far as I understand, the dataset of real models comes with already pre-trained models and a test set, so I do not see how measuring accuracy is a challenge here. 

Lastly, the analysis performed for RQ4 is not very scientific. The reported results in Section 5.4 are just a general overview of the converters’ test suite. Moreover, the claims that the converters are “well-tested” do not come with any quantitative evaluation of the test suite, such as high coverage or mutation score, but are general impressions of a single assessor.

Minor typos/issues:\
Line 415: into why converters -> into why converters fail\
Line 445: for tf2onnx. . -> for tf2onnx. \
Line 482: sucha case -> such a case \
Line 520: the generalizability of Shen et al. [19] -> the generalizability of the results by Shen et al. [19] \
RQ1, Finding 1: “Distribution follows [19]” - the sentence is incomplete

Questions for authors’ response
-------------------------------
1. Why are you using GitHub issues for the analysis of “why” and dataset of real and synthetic models for the analysis of “how”?
2. What is the reason behind including synthetic models in the evaluation?
3. Where does oracle for the differential analysis comes from? Why is it not possible to measure accuracy for the real models dataset?



Rebuttal Response by Author [Purvish Jajal <pjajal@purdue.edu>] (2119 words)
---------------------------------------------------------------------------
Rebuttal
We appreciate the detailed feedback. We believe that the concerns can be addressed via revision. We answer questions below and then describe our revision plan.
# Responses to Common Concerns
## Synthetic Models
Reviewers 1 and 3 expressed concerns regarding randomness and whether synthetic models are representative of real-world models. We evaluated both real-world and synthetic models in our experiment. We agree that synthetic models are not representative of real models. However, they can still find faults within converters. Synthetic models are a form of fuzz testing, which uses unexpected input as a means to reveal faults in the tested software [1]. Fuzzing has also been used to test deep learning software [2,3]. We use both real and synthetic models in our testing since capture both expected and unexpected inputs to the converter. 
## Difference Criterion
Reviewers 2 and 3 have concerns regarding the absolute element-wise difference criterion. While we agree that accuracy and robustness are more interpretable metrics, they are not necessary for our analysis. Model converters should be behavior-preserving, i.e. any input given to a model must result in the same output for both the original and converted models. This can be assessed through differential analysis. This is also the industry standard: HuggingFace (https://github.com/huggingface/optimum/blob/40a942bfd9d635db6610104eb6b54b6f9bc26dc8/optimum/exporters/onnx/convert.py#L157C26-L157C26), and PyTorch (https://github.com/pytorch/pytorch/blob/869e52e3dd211d4770ab38f621b906b23fae0132/torch/onnx/verification.py#L256). Thresholds for the tensor comparison vary (e.g., PyTorch verification uses 1e-7, while HuggingFace recently loosened the threshold to 1e-5). But both compare the outputs directly rather than using accuracy or robustness.

There is an additional advantage of using the tensor comparison instead of accuracy, robustness, etc. Accuracy and robustness measures (e.g. as used in [10]) require training; training data is not always available for real models and training is implausible for synthetic models (whose architectures are not suited to any particular task).
## Adaptation of Existing Taxonomy
Reviewers had concerns regarding the adaptation of Shen et. al’s taxonomy [4].

Reviewer 1 was concerned that technical differences between a DL compiler and converter would make Shen’s taxonomy non-applicable. While we agree that ONNX utilizes graph-level conversions, DL compilers incorporate this as well, and they also contend with weights and biases (see [5]). A DL compiler front-end converts from one graph representation to another just as a converter does, so a subset of the failure modes will apply to both.

Reviewer 3 contended that it would be more sound for us to have independently derived Shen’s taxonomy. Were Shen’s taxonomy in doubt, an independent replication would be valuable. However, Shen’s methods were sound, so we did not believe a replication was necessary. Instead, the main question was its transferability from DL compilers to DL converters. DL compilers and DL converters share some functionality, so the question is about to what extent the Shen taxonomies cover the shared functionality. We measured fitness and found it useful with small changes (section 4.2.2). This approach is common in qualitative research, where codebooks are often reused when studying similar phenomena.  A recent survey of software failure analysis observed that the re-use of taxonomies was rare [6] and that this complicated cross-study comparison, so we were motivated to try taxonomic re-use in this study.
# Responses to individual concerns
## Reviewer 1
Choice of Converters:

We choose TensorFlow and PyTorch because these are the most popular DL frameworks. We do not consider other frameworks such MXNet and Keras due to sparsity of GitHub issues (MXNext has only 44 closed issues pertaining to ONNX), or deprecation (Keras converter is [now part of tf2onnx]((https://github.com/onnx/keras-onnx))).

Concurrent Work:

The reviewer mentions two concurrent works (our literature review was conducted before their publication). We appreciate learning of them.

The mentioned works study image recognition model conversion. They study three models with a variety of converter configurations. We study GitHub issues along with conversions. For conversions, we use models sourced from the HFTorrent dataset and those generated using NNSmith. In total, we study ~5000 models on two converters. In contrast to the referenced works we also investigate the attributes of failing models (see RQ3, section 5.3). 

Q: Have you considered any additional factors that increase this percentage in synthetic models? For instance, a problematic model structure that is valid, but behaves incorrectly and would normally not occur in a real model. How can you support that the synthetic models are realistic instances?

A: Refer to Synthetic Models above.

Q: Is this about a testing dataset, and if yes, how many images does it contain? Also, for synthetic models, you generate 100 random inputs matching the model input dimension. Why 100 inputs? Are there indications that this number is conclusive for the results?
 
A: When testing HuggingFace models we do not use a testing dataset. 

We examined converters that do output comparison – they use 1 randomly generated test input. To increase our ability to detect issues, we opt to use 100 test inputs. (Example: The output comparison for PyTorch models: https://github.com/pytorch/pytorch/blob/869e52e3dd211d4770ab38f621b906b23fae0132/torch/onnx/verification.py#L962)

A: Were these problems related to crashes? How did you localize the fault on a problematic model?

A: The majority of the issues were related to crashes that occurred either during conversion or while loading to ONNX Runtime. We were unable to localize faults to individual layers, largely due to the odd nature of the synthetic models. We included the full models to the converter team and they have repaired some of these defects. 

Q: Have you considered issues related with ONNX versions (e.g., different opset)? 

A: In this work we do not consider differences in ONNX versions. This is a valid dimension of analysis.  We did check whether changes in opsets correlated with issues reported over time, but did not observe any correlation (the data is thus not in the paper). We used opset 16, which at the time was the highest opset supported by the PyTorch converter – we use this for both opset settings for both converters. In one case we noticed that a TensorFlow model that did not convert when using opset 16, did successfully convert when using a higher opset.

Q: What are the data to backup this assumption? Have you tried generating synthetic model instances with the other tools?

A: Refer to Synthetic Models above.

Q: Can you provide more details about the preprocessing? Also, have you considered that a problem in the preprocessing phase might give different results across the models?

A: HuggingFace uses differential testing in their converter (after conversion). The preprocessing that they do is related to creating inputs for this testing. This would not affect the results since they are only creating inputs for differential testing and not modifying the model. 
## Reviewer 2
Timeline Filter: Yes, we meant issues mentioned or closed in pull requests or commits.

Trained/Untrained Models: The reviewer has perhaps misunderstood, we apologize for any confusion. The real models are trained – they come from a dataset of pre-trained models. The synthetic models are untrained; it is unclear what to train them on.

We do not measure the distance between parameters. We perform inference with the converted and original model and compare their outputs.

Model Causal Analysis: We do not agree with the inference made by the reviewer that since failure occur “Node Conversion” this makes studying simple paths incorrect. Nodes are not always mapped one-to-one. A single node may correspond to multiple nodes in ONNX, this type of conversion can only be captured by considering sequences. Moreover, we find in section 5.3 (lines 702-703) that both mismatched and correct models largely share node (evidence counter to the reviewers inference). 

Lack of Replication Package: This is provided in the supplemental data on HotCRP. Is something wrong with it?

Q: What are the criteria used to label the issues? Was there any conflict? If yes, how was it resolved?

A: The purpose of the filter is to separate relevant from irrelevant issues. 
We utilize manual labelling to determine the efficacy of our filter. We label 50 issues. We decide to keep an issue if it has sufficient information about what the defect was and its solution. We then evaluate our filter over the same set of issues and compute how well that filter emulates hand labeling. This is why we report precision and recall scores.  

## Reviewer 3
Q: Why are you using GitHub issues for the analysis of [“how”] and dataset of real and synthetic models for the analysis of [“why”]?

A: GitHub issues are useful for providing a high-level view of the symptoms and causes. But the nature of GitHub issues (often very specific, “edge case”-type scenarios) makes it hard to go beyond taxonomies of symptoms and describe the behavior of the software broadly. Testing with real and synthetic models allows us to investigate the characteristic flaws in converters by testing properties of models that are linked to defects. For example, we test the hypothesis that node types and node sequences are the cause of defects. RQ3 would not be possible with GitHub issues alone – there is just not enough data to discern broad classes of behaviors. Perhaps there is no broad trend, in which case the GitHub issue data is a backup option. To check this, in RQ3 we investigated the possibility of broad trends.

We note that the errors found during RQ3, using the real and synthetic models, fit into the taxonomies derived from the GitHub issues. For example, our testing revealed an error in the tf2onnx TransposeOptimizer. This failure has a hang symptom, algorithmic error cause, and graph optimization location.

Q: What is the reason behind including synthetic models in the evaluation?

A: Refer to Synthetic Models above.

Q: Where does oracle for the differential analysis comes from? Why is it not possible to measure accuracy for the real models dataset?

A: The oracle is the behavior of the original unconverted model. We compare its behavior to that of the converted ONNX model (differential testing). Accuracy information is not always available – HuggingFace models do not always indicate the dataset, nor is that dataset always accessible when indicated.
# Revision Plan

## Writing changes
Update broken links and references – HuggingFace tolerance number, incorporate concurrent work.
Clarification of Pilot Study methodology.
Clarification of Adapted Taxonomy. Examples of what is meant by symptom and cause categories.
Further explication of similarities between converters and DL compilers.
Clarify the framing of “why” and “how”, make the links between the two clearer by linking the errors found in “why” with the types outlined in “how”.
Incorporate answers to sundry reviewer questions.

## New measurements
To improve RQ4, we will add numeric support for our observations of the test suites. We will measure code coverage (line, condition) of converter test suites, and compare this to the coverage achieved by the real and synthetic models, and particularly the models that fail.
We will add comparisons of real models to synthetic models in terms of types of nodes as well as sequences, and include examples showing differences between real and synthetic models. 
We will integrate 1-2 additional model generators into the synthetic experiment.

## New analysis
Investigate why some models had problematic conversions even though they have the same architecture. (paper lines 665-667)
We will investigate differences between real and synthetic models failures, specifically mismatch differences.


# References

[1] V. J. M. Manès et al., "The Art, Science, and Engineering of Fuzzing: A Survey," in IEEE Transactions on Software Engineering, vol. 47, no. 11, pp. 2312-2331, 1 Nov. 2021, doi: 10.1109/TSE.2019.2946563.

[2]  Jiawei Liu, Jinkun Lin, Fabian Ruffy, Cheng Tan, Jinyang Li, Aurojit Panda, and Lingming Zhang. 2023. NNSmith: Generating Diverse and Valid Test Cases for Deep Learning Compilers. In Proceedings of the 28th ACM International Conference on Architectural Support for Programming Languages and Operating Systems, Volume 2 (ASPLOS 2023). Association for Computing Machinery, New York, NY, USA, 530–543.
 
[3] Jianmin Guo, Yu Jiang, Yue Zhao, Quan Chen, and Jiaguang Sun. 2018. DLFuzz: differential fuzzing testing of deep learning systems. In Proceedings of the 2018 26th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE 2018). Association for Computing Machinery, New York, NY, USA, 739–743.

[4] Q. Shen, H. Ma, J. Chen, Y. Tian, S.-C. Cheung, and X. Chen, “A comprehensive study of deep learning compiler bugs”, in Proceedings of the 29th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering, (Athens Greece), pp. 968–980, ACM, Aug. 2021.

[5] M. Li et al., “The Deep Learning Compiler: A Comprehensive Survey,” IEEE Trans. Parallel Distrib. Syst., vol. 32, no. 3, pp. 708–727, Mar. 2021, doi: 10.1109/TPDS.2020.3030548

[6] Paschal C. Amusuo, Aishwarya Sharma, Siddharth R. Rao, Abbey Vincent, and James C. Davis. 2022. Reflections on software failure analysis. In Proceedings of the 30th ACM Joint European Software Engineering Conference and Symposium on the Foundations of Software Engineering (ESEC/FSE 2022). Association for Computing Machinery, New York, NY, USA, 1615–1620. https://doi.org/10.1145/3540250.3560879



Review #51D
===========================================================================

Metareview
----------
Thanks for submitting this work to FSE'24. All the reviewers agree that this work targets an interesting problem and studies a comprehensive set of models. Also, the authors' response has been considered in the discussion phase. Although the reviewers are appreciative of the responses given, they find that this work still suffers from major issues, such as concern on synthetic models, applicability of the existing taxonomy to converters, and missing a lot of details. Hence, we decide to reject this work and hope these reviews can help improve this work.

Recommendation
--------------
1. Reject


==> archive/3-ISSTA2024-Final-Reviews.txt <==
ISSTA 2024 Paper #1204 Reviews and Comments
===========================================================================
Paper #1204 Interoperability in Deep Learning: A User Survey and Failure
Analysis of ONNX Model Converters


Review #1204A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This work first reports a survey with 92 participants to understand why and how developers use interoperability tools. Then, this work presents a failure analysis with 200 real-world issues to understand the symptoms, causes and locations of conversion failures. Finally, this work conducts to investigate the failure causes.

Strengths
---------
+ participant survey reveals the practice in industry
+ real-world failure analysis uncovers characteristics of conversion failures

Weaknesses
----------
- the two hypothesis tests are somehow weak
- some design decisions might be problematic

Comments for authors
--------------------
Overall, I like this work since it is the first large-scale, systematic work on understanding interoperability issues during model conversion, which is critical for model deployment. I also find the participant survey and real-world failure analysis very useful and valuable. 

One main concern is about the two hypothesis tests. On the one hand, the first hypothesis test is not well-designed. The authors approximate the number of failures per release using the GitHub issue creation times of the failures sampled for RQ2, which could be very inaccurate as developers may still use older versions of converters. As a result, the hypothesis test result could be problematic. On the other hand, the results of the second hypothesis test are not surprising as the supported operators of converters are known as the major capability bottleneck of converters. Besides, it seems only the behavior differences are measured, but the performance differences are not analyzed.

Another concern is about the participant size in the survey. As shown in Table 4 and 5, it seems the participants who provide answers for use cases and resolving strategies are 32 and 16 respectively, which is small compared to the whole population (i.e., 92). Therefore, there could be some biases in the results. I would suggest the authors to discuss it as a threat to validity.

The other concern is about the taxonomy of symptoms and causes. I am wondering why the authors choose to use the symptoms and causes of compiler bugs as the base to establish the taxonomy. Is there any difference from that taxonomy?

Besides, some related works are missing (e.g., [1, 2]).

[1] Cai et al., Sionnx Automatic Unit Test Generator for ONNX Conformance, Arxiv, 2019.

[2] Alizadeh et al., Green AI A Preliminary Empirical Study on Energy Consumption in DL Models Across Different Runtime Infrastructures, Arxiv, 2024.

Questions for authors’ response
-------------------------------
Q: Why do the authors choose to use the symptoms and causes of compiler bugs as the base to establish the taxonomy? Is there any difference from that taxonomy?



Review #1204B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper proposes a survey of failures and their root causes in DL model converters. The user survey is done on 92 engineers, while the failure analysis is done on two model converters (Pytorch to ONNX and TensorFlow to ONNX).

Strengths
---------
-Interesting topic.
-User survey with 92 engineers is quite large and well designed

Weaknesses
----------
- Motivation is quite small (intro is very short).
- User Survey Participant Demography not analyzed.
- Data collection focus on closed issues instead of also including open issues.
- Collected data may be outdated.
- Study biased by design toward ONNX, so results arguing ONNX is the most popular tool may be biased.

Comments for authors
--------------------
**User Survey Participant Demography**
It would have been nice to analyze the user demographic for the user survey. For example, it would have been important to know which part of the users are professionals and which part are academics or students as they very likely have different use of converters. There is a big bias toward small organizations (<50 employees) that represent 48/92 users. It would have been interesting to know whether there is a difference in answers based on the demographic. At the moment, some participant demographics have been gathered, but they have not been analyzed at all. Similarly, looking at the form available on supplementary material, some questions appear in the form (e.g., What is the type of your organization or How would you rate your expertise in SE/ML) that are not discussed in the paper. It makes the paper look like results and information about the demographic have been cherry-picked.

**Survey results**

One of the "findings" is that "ONNX is the most popular interoperability tool. However, looking at the Survey protocol in supplementary material, the study includes ONNX in its title. People using another tool than ONNX will be less likely to answer a study about ONNX than people who use it, so the results are likely biased toward ONNX. Second, the 

**Theme 2 & 3: Data Collection of  Issues**

Model conversion tools are software that evolves fast and has been open source often in early alpha where many models were not supported. As a result, old failures and issues (e.g., those that occurred during alpha or beta versions of the converter) may be of less interest and may not be relevant anymore in the final version of the tool. It would be interesting to take the date of the issue into consideration or at least study the evolution of the issues, giving more thoughts on recent issues. For example, the most common symptom is a crash. Do we see an evolution where crash issues occurred in early alpha/beta (issues older than 2018), or do we see a similar number of issues in recent years? 

This is especially important since only 2 very actively developed tools are studied. Issues from 5-6 years ago or older may not be relevant anymore for current practitioners since the software is more mature now.

This is especially true since the study focused on "closed" issues, in other words, issues that have been solved instead of also looking at open issued that practitioners are currently having.

**Motivation is weak**

The motivation for the study is a bit weak. Why would studying two converter tools be so important? Are conversion issues still a problem today? These questions should be answered and the motivation expanded in the introduction.

Questions for authors’ response
-------------------------------
- Why focused on closed (i.e., solved or fixed issues) instead of open issues (or both) in your data collection?

- How many of the issues studied come from alpha/beta versions of the tools? 

- Does the result hold when focusing on more recent issues only?

- What are the main types of organizations of every user in the user study?



Review #1204C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper presents a user survey and failure analysis of ONNX model converters. Specifically, It includes a survey of 92 engineers, revealing ONNX as a widely utilized model converter in practice. Additionally, the authors conducted an in-depth analysis of the causes, symptoms, and occurrences of failures in ONNX. The findings indicate that defective converter behavior is linked to atypical models.

Strengths
---------
- A pertinent investigation into analyzing model converter failure characteristics
- Quantitative analysis of character distribution and subsequent conclusions

Weaknesses
----------
- Narrow scope focused solely on ONNX and TensorFlow/PyTorch
- Findings lack novelty
- Insufficient depth in analysis and actionable insights

Comments for authors
--------------------
Analyzing failure characteristics across various systems can enhance understanding and resolution. This paper pioneers the examination of model converter failures, specifically focusing on ONNX. Prior to this, a survey of 92 engineers was conducted to gauge real-world converter usage, providing context for subsequent analysis.

However, the paper’s contribution is limited by its narrow focus on ONNX, and its analysis involving only TensorFlow and PyTorch. This restricted scope may limit generalizability to other converters and frameworks.

Furthermore, the analysis of failures lacks depth. For instance, a deeper exploration of the distinctive features of synthetic models versus real models in relation to conversion errors could inform the improvement of automated model generation tools.

Additionally, actionable insights are lacking. Suggestions on identifying and mitigating specific failure types would enhance the practical value of this study.

Minors:
1. P1, N=108 contradicts 92?
2. P3, RQ3-5 -> RQ3-4
4. P7, the number of operator changes -> what does operator change mean?
5. p7. merged rekeases 2-7 because they are too close together -> not reasonable.

Questions for authors’ response
-------------------------------
1. How the conclusions from the study can be generalized to a much wider application scope?
2. Any actionable suggestions for researchers and developers?



Rebuttal-R2 Response by Purvish Jajal <pjajal@purdue.edu> (Author) (2905 words)
---------------------------------------------------------------------------
# Rebuttal

We thank the reviewers for their feedback. Due to the word limit, we are focusing on their questions and other main concerns indicated in their reviews.

## Response to Reviewer 1

### Answering Questions:
**Question 1:** Why do the authors choose to use the symptoms and causes of compiler bugs as the base to establish the taxonomy? Is there any difference from that taxonomy?

**Answer 1:** Conceptually, we chose to reuse deep learning compiler taxonomies due to the expected similarity between compiler front-ends and converters (cf. lines 162-163). This choice also follows the recent advice of Amusuo et al., who called for greater reuse of taxonomies in failure analysis research, where feasible [1]. To assess whether these taxonomies were applicable to converters, we conducted trials on a random sample of 30 issues (lines 541-546). We made a minor wording change. Then, with two researchers classifying, we calculated an inter-rater reliability (Kappa) of 0.90 (causes) and 0.95 (symptoms) — indicating that the taxonomy applies to converters. We did observe some differences in the distribution – in the supplement (paper with artifact), Tables 7 and 17 indicate the differences.


### Responding to other concerns:
***Concern 1** – “Regarding Hypothesis 1, the authors approximate the number of failures per release using the GitHub issue creation times of the failures sampled for RQ2, which could be very inaccurate as developers may still use older versions of converters.”*

We agree with the reviewer that approximating the number of failures per release using issue creation times can be confounding. However, we think that providing even a *sense* of the result is useful for the research and engineering community, even if the measure is imperfect. We gave it careful consideration and could not think of a better way, so we opted to elaborate on the shortcomings of this approximation in line 724-736 of the manuscript. We are open to suggestions on how to improve this approximation, or on ways we can more clearly communicate the shortcomings.

***Concern 2a** –  “On the other hand, the results of the second hypothesis test are not surprising as the supported operators of converters are known as the major capability bottleneck of converters.”*

We are a little confused by this statement. We welcome a pointer to some published literature about this. But we could not find any robust empirical evidence of this in the literature, which is part of our motivation for undertaking this measurement ourselves. While it is true that supported operators are a major bottleneck, prior work [9], does not measure the extent nor do they try to identify possible structural causes ($6). 

***Concern 2b** – “Besides, it seems only the behavior differences are measured, but the performance differences are not analyzed”*

We did make an alternative focus to [9], but we think our choice was a reasonable one.  We understand behavior as a micro activity, per-network per-input, and performance as a macro activity, per-network per-dataset. By focusing on micro-activity (behavior), our work is not limited by trained models/datasets, which is what was necessary for the performance testing in [9]. We elaborate on our choice in lines 868-888. In short, for synthetic models we do not think performance measures (training on real datasets) would be meaningful.

***Concern 3** – “Another concern is about the participant size in the survey. As shown in Table 4 and 5, it seems the participants who provide answers for use cases and resolving strategies are 32 and 16 respectively, which is small compared to the whole population (i.e., 92). Therefore, there could be some biases in the results. I would suggest the authors to discuss it as a threat to validity.”*

We acknowledge that this is a threat to validity. Of the 92 respondents, 32 report using ONNX, and 16 report using it and/or other interoperability tools (so 48/92 in total used interoperability tools). Additionally, we specifically allowed respondents to leave answers blank to improve the response rate. Therefore, we cannot speculate on the reasons for incomplete responses. 98% (47/48) of respondents who report using interoperability tools gave us meaningful analyzable data though. We will update the threats to validity to reflect that only a subset of respondents use an interoperability tool, and will update our confidence level reported to reflect that subset.

## Response to Reviewer 2

### Answering Questions:

**Question 1**: “Why focused on closed (i.e., solved or fixed issues) instead of open issues (or both) in your data collection?”

**Answer 1**: In this work we study closed issues because these issues will typically contain greater information about failure causes and symptoms. This filter is often applied in failure analyses. For examples, see the methods sections in [2, 3, 4]. 

**Question 2**: “How many of the issues studied come from alpha/beta versions of the tools?“

**Answer 2**: For PyTorch, our sampled issues had the following distribution of creation dates. Our study considered issues that were closed between 2017 and 2023:

- 2017: 3
- 2018: 91
- 2019: 28
- 2020: 21
- 2021: 12
- 2022: 26
- 2023: 1

Tf2onnx has the following distribution:
- 2018: 12
- 2019: 24
- 2020: 28
- 2021: 25
- 2022: 11

A visual representation of this distribution is available in the attachment accompanying the rebuttal.

Tf2onnx issues from versions <1.0 were from 2018. In 2019 the version number changed to >1.0. The PyTorch converter is integrated into PyTorch and does not have separate versioning for the converter. 

The first stable release (>= v1.0) of ONNX was released on December 6, 2017. In our study, >80% of the issues are from later than 2018, at which point converters had been released for at least 1 year).

**Question 3**: Does the result hold when focusing on more recent issues only?

**Answer 3**: 
How symptoms distributions change over time are shown in the below tables:

PyTorch Symptoms by Year
| Year | Crashes | Wrong Code |
|------|---------|------------|
| 2017 | 3       | 0          |
| 2018 | 6       | 2          |
| 2019 | 16      | 9          |
| 2020 | 13      | 7          |
| 2021 | 8       | 2          |
| 2022 | 15      | 10         |
| 2023 | 1       | 0          |

Tf2onnx symptoms by year
| Year | Crashes | Wrong Code |
|------|---------|------------|
| 2018 | 7       | 3          |
| 2019 | 13      | 7          |
| 2020 | 19      | 8          |
| 2021 | 10      | 13         |
| 2022 | 1       | 4          |

These tables do not contain sufficient data to make conclusions about how distributions change over time, since issues are not sampled from each year equally. However, when we examine these tables, it does not appear that crashes or wrong code tended to show up only in early releases.

In light of the reviewer’s questions 2 and 3, we also want to add that we perceive two audiences for a failure analysis work. The first audience are *maintainers of current systems in this class of software*, who, as the reviewer suggests, are concerned with current failures and not historical ones. The second audience is *engineers developing a new instance of this class of software*. For this second audience, general failure characteristics, i.e. both historical and current, are of interest. Our study addresses both of these audiences — we address engineers in $5 (Theme 2), and we address maintainers in $6 (Theme 3). We also discussed this perspective briefly in $7.2.3.

**Question 4**: “What are the main types of organizations of every user in the user study? At the moment, some…demographics have not been analyzed…makes the information about demographic look cherry-picked.”

**Answer 4**: Our manuscript reports all the demographic data that we collected in the studied sample of engineers. However, we see the confusion about the cherry-picking remark. The supplementary material currently includes questions used in both the pilot study and the main study. This is a little confusing and we apologize for the inadequate description in the supplement. Here is a detailed look. As we mentioned on line 266, we removed some demographic questions after the pilot study (e.g., ML/SE expertise, organization types) to reduce survey time in order to increase response rates, as is recommended by survey guidelines such as [8]. The pruning removed both demographic and technical questions, and reduced the survey time from 15-20 minutes (with which we had a 1% response rate from 130 initial invitations) to 5-8 minutes (yielding a 4% response rate from subsequent invitations).  We made sure that we did not prune too far, so that the collected demographic data (reported in Table 3) is consistent with prior empirical software engineering works such as [5,6,7]. Those works, like ours, are concerned with individual engineering behaviors (as we were) rather than organizational practices. With that focus, the organizational type is a less important demographic factor in interpreting the results.


### Responding to other concerns:

***Concern 1:** “There is a big bias toward small organizations (<50 employees) that represent 48/92 users.”*

The survey data is indeed biased towards smaller organizations. We believe this is due to the fact that the survey was conducted on HuggingFace users. HuggingFace is primarily a platform for exchanging pre-trained models, and thus we think it is inherently biased towards organizations who are not developing and training their own deep learning models in-house (e.g. small-to-medium companies, whereas companies like Google and Meta work more in-house).

***Concern 2** – “One of the "findings" is that "ONNX is the most popular interoperability tool. However, looking at the Survey protocol in supplementary material, the study includes ONNX in its title. People using another tool than ONNX will be less likely to answer a study about ONNX than people who use it, so the results are likely biased toward ONNX.”*: 

We agree that having ONNX in the title may bias results towards ONNX. In the survey design process, we considered both the generic term “interoperability software” and the specific example of “ONNX”, and concluded that engineers – whether using ONNX or another tool – would more likely recognize the specific term than the more general academic phrasing. That being said, we will update the survey design and threats to validity sections to reflect this design choice and the implications for our results.

***Concern 3** – Weak Motivation.*

We acknowledge that the manuscript is terse on motivation. We will be happy to improve the manuscript in this regard. Here is an example of the kind of information we would add. Interoperability tools such as ONNX are a widely used part of DL deployment and they have substantial industry support. For example: TensorRT, an SDK developed by NVIDIA for optimizing models for high-performance inference, recommends ONNX for model deployment. Since at least 2021, there has been an annual ONNX community day hosted by The Linux Foundation, and attendees include AMD, Microsoft, Intel, and IBM. Contributors to ONNX include Adobe, Huawei, and Oracle. Another example is AirBus (mentioned on lines 168-170). These examples imply that ONNX is widely used in practice. Table 6 also suggests this – the number of GitHub stars and forks on the two main ONNX converters are substantial. Section 4 provides the first measurements of practitioners’ views on ONNX and thus also provides motivation for the study.

For a discussion of our focus on ONNX specifically, see our response to Reviewer 3 Question 1.

## Response to Reviewer 3

### Answering Questions:

**Question 1**: How can the conclusions from the study be generalized to a much wider application scope?

**Answer 1**: We ask the reviewer to consider our work as a case study, which necessarily trades breadth (many applications, many converters, etc.) for depth (a deep look at one interoperability tool). In our first contribution, the survey, we describe general interoperability practices and assess tool popularity. In contributions 2 ($5) and 3 ($6), we scoped our focus to ONNX specifically. We did that for two reasons, as summarized in $5 (lines 432-454):
1. The survey results indicated that ONNX was the most popular interoperability tool. Although the phrasing of the survey may have biased respondents in this way, please refer to our reply to Reviewer 2 (Concern 3) above for qualitative evidence that ONNX is a widely used tool.
2. Pragmatically, there is simply more data available for ONNX than for other interoperability tools. This may be because ONNX was one of the earliest DNN interoperability tools, and perhaps the most widely used. As indicated in the attachment accompanying this manuscript, we think that ONNX is the only converter tool with enough issues to analyze.

Within our study, however, we considered the converters for the two most popular DL frameworks, and the resulting distributions were similar (see eg Tables 8, 9, 10). We did discuss whether our results agree with prior work on a similar class of software (DL compilers), in effect assessing the generalizability of that prior work to a different class of software. Our analysis of that is in $7.2.2.

**Question 2**: Any actionable suggestions for researchers and developers?

**Answer 2**: Our work provides multiple actionable suggestions in $7.

As summarized in $7.1 (to maintainers):
We describe gaps in the existing converter test suites that correspond to the kinds of issues that our method identified.
We discuss two kinds of measurements (behavioral testing; operator coverage metrics) that could improve test suites. 
We showed that a bounded systematic method of generating synthetic models ($6.2.1) is effective at eliciting failures in converters. Combining these observations, we suggested that introducing fuzzing methods to converter testing could help the engineering community. As shown in Table 12, some nodes or sequences are more likely to cause failures, and thus a coverage-guided fuzzing approach could help find them. We left a full exploration of this insight to future work, due to our other substantial contributions: a survey to understand common interoperability tools, use-cases, and pain points (Theme 1), a failure analysis to taxonomize and measure the distribution of failures, causes, and failure locations (Theme 2), and engineering hypothesis testing to identify whether ONNX converter errors share structural causes (Theme 3).

As summarized in $7.2 (to the research community):
We compared our results to that of Openja et al ($7.2.1) and note that their method resulted in missing many defects that result from the characteristics of synthetic models. However, fault localization (a hard problem for regular DNNs) is particularly troubling for such networks. Combining these two insights suggests a new research direction: fault localization for synthetic models. This direction could help with converter testing as well as in the validation of DNNs derived through search-based methods (neural architecture search).
We compared our results to that of Shen et al ($7.2.2) and gave a testable conjecture about why the causes differ between the two compared classes of software.
We provide a general methodological commentary on the field of software failure research, which we hope contributes to the ongoing dialogue about the usefulness and applicability of the current approach to software failure analysis [1].

We also refer the reviewer to our response to Reviewer 2 above, specifically the part that began “In light of the reviewer’s questions 2 and 3, we also want to add that we perceive two audiences for a failure analysis work”. The second audience mentioned there is the engineers who wish to build their own instance of the studied class of software. Those engineers will benefit from a characterization of faults in representatives of this class of software (or at least, this is the rationale for the research discipline of software failure analysis / “the bug study”). We provided this characterization in Theme 2. Such a characterization helps them know where to focus their efforts, e.g. in preventing such defects in their own work or in improving debuggability for that class of defect. Although we did not have space to discuss this explicitly in $7, this kind of finding is understood to be actionable in prior research – see examples in the literature survey from Amusuo et al. [1].

# References

[1] P. C. Amusuo, et al., “Reflections on software failure analysis,” in Proceedings of the 30th ACM Joint European Software Engineering Conference and Symposium on the Foundations of Software Engineering, Singapore Singapore: ACM, Nov. 2022, pp. 1615–1620. doi: 10.1145/3540250.3560879. Available: https://dl.acm.org/doi/10.1145/3540250.3560879. [Accessed: Jun. 12, 2024]

[2] J. Garcia, et al., “A comprehensive study of autonomous vehicle bugs,” in Proceedings of the ACM/IEEE 42nd International Conference on Software Engineering, Seoul South Korea: ACM, Jun. 2020, pp. 385–396. doi: 10.1145/3377811.3380397. Available: https://dl.acm.org/doi/10.1145/3377811.3380397.

[3] A. Romano, et al., “An Empirical Study of Bugs in WebAssembly Compilers,” in 2021 36th IEEE/ACM International Conference on Automated Software Engineering (ASE), Nov. 2021, pp. 42–54. doi: 10.1109/ASE51524.2021.9678776

[4] S. Chaliasos, et al., “Well-typed programs can go wrong: a study of typing-related bugs in JVM compilers,” Proc. ACM Program. Lang., vol. 5, no. OOPSLA, pp. 1–30, Oct. 2021, doi: 10.1145/3485500

[5] W. Jiang et al., “An Empirical Study of Pre-Trained Model Reuse in the Hugging Face Deep Learning Model Registry.” arXiv, Mar. 04, 2023. Available: http://arxiv.org/abs/2303.02552. [Accessed: Mar. 18, 2023]

[6] L. G. Michael, et al.,, "Regexes are Hard: Decision-Making, Difficulties, and Risks in Programming Regular Expressions," 2019 34th IEEE/ACM International Conference on Automated Software Engineering (ASE), San Diego, CA, USA, 2019, pp. 415-426, doi: 10.1109/ASE.2019.00047. 

[7] N. A. Ernst, S. Bellomo, I. Ozkaya, R. L. Nord, and I. Gorton, “Measure it? Manage it? Ignore it? software practitioners and technical debt,” in Proceedings of the 2015 10th Joint Meeting on Foundations of Software Engineering, Bergamo Italy: ACM, Aug. 2015, pp. 50–60. doi: 10.1145/2786805.2786848. Available: https://dl.acm.org/doi/10.1145/2786805.2786848]

[8] A. N. Ghazi, K. Petersen, S. S. V. R. Reddy, and H. Nekkanti, “Survey Research in Software Engineering: Problems and Mitigation Strategies,” IEEE Access, vol. 7, pp. 24703–24718, 2019, doi: 10.1109/ACCESS.2018.2881041

[9] M. Openja, A. Nikanjam, A. H. Yahmed, F. Khomh, Z. Ming, and Jiang, “An Empirical Study of Challenges in Converting Deep Learning Models.” arXiv, Jun. 28, 2022. doi: 10.48550/arXiv.2206.14322. Available: http://arxiv.org/abs/2206.14322.



Comment @A1 by Reviewer A
---------------------------------------------------------------------------
After discussing the paper, the reviewers agreed that the rebuttal helped to clarify most of the major concerns, and it would be a valuable contribution to the ISSTA program.

However, several aspects should be addressed when preparing the camera-ready version.

* the issue collection should be clarified (Reviewer B)
* the limited scope on ONNX should be discussed in the threats (Reviewer B and C)
* the actionable implications should be strengthened (Reviewer C)
* the initial taxonomy selection should be better motivated (Reviewer A)
* other minor concerns should also be addressed

==> archive/3-ISSTA2024-ONNX-Rebuttal.txt <==
Rebuttal
We thank the reviewers for their feedback. Due to the word limit, we are focusing on their questions and other main concerns indicated in their reviews.

Response to Reviewer 1
Answering Questions:
Question 1: Why do the authors choose to use the symptoms and causes of compiler bugs as the base to establish the taxonomy? Is there any difference from that taxonomy?

Answer 1: Conceptually, we chose to reuse deep learning compiler taxonomies due to the expected similarity between compiler front-ends and converters (cf. lines 162-163). This choice also follows the recent advice of Amusuo et al., who called for greater reuse of taxonomies in failure analysis research, where feasible [1]. To assess whether these taxonomies were applicable to converters, we conducted trials on a random sample of 30 issues (lines 541-546). We made a minor wording change. Then, with two researchers classifying, we calculated an inter-rater reliability (Kappa) of 0.90 (causes) and 0.95 (symptoms) — indicating that the taxonomy applies to converters. We did observe some differences in the distribution – in the supplement (paper with artifact), Tables 7 and 17 indicate the differences.

Responding to other concerns:
Concern 1 – “Regarding Hypothesis 1, the authors approximate the number of failures per release using the GitHub issue creation times of the failures sampled for RQ2, which could be very inaccurate as developers may still use older versions of converters.”

We agree with the reviewer that approximating the number of failures per release using issue creation times can be confounding. However, we think that providing even a sense of the result is useful for the research and engineering community, even if the measure is imperfect. We gave it careful consideration and could not think of a better way, so we opted to elaborate on the shortcomings of this approximation in line 724-736 of the manuscript. We are open to suggestions on how to improve this approximation, or on ways we can more clearly communicate the shortcomings.

Concern 2a – “On the other hand, the results of the second hypothesis test are not surprising as the supported operators of converters are known as the major capability bottleneck of converters.”

We are a little confused by this statement. We welcome a pointer to some published literature about this. But we could not find any robust empirical evidence of this in the literature, which is part of our motivation for undertaking this measurement ourselves. While it is true that supported operators are a major bottleneck, prior work [9], does not measure the extent nor do they try to identify possible structural causes ($6).

Concern 2b – “Besides, it seems only the behavior differences are measured, but the performance differences are not analyzed”

We did make an alternative focus to [9], but we think our choice was a reasonable one. We understand behavior as a micro activity, per-network per-input, and performance as a macro activity, per-network per-dataset. By focusing on micro-activity (behavior), our work is not limited by trained models/datasets, which is what was necessary for the performance testing in [9]. We elaborate on our choice in lines 868-888. In short, for synthetic models we do not think performance measures (training on real datasets) would be meaningful.

Concern 3 – “Another concern is about the participant size in the survey. As shown in Table 4 and 5, it seems the participants who provide answers for use cases and resolving strategies are 32 and 16 respectively, which is small compared to the whole population (i.e., 92). Therefore, there could be some biases in the results. I would suggest the authors to discuss it as a threat to validity.”

We acknowledge that this is a threat to validity. Of the 92 respondents, 32 report using ONNX, and 16 report using it and/or other interoperability tools (so 48/92 in total used interoperability tools). Additionally, we specifically allowed respondents to leave answers blank to improve the response rate. Therefore, we cannot speculate on the reasons for incomplete responses. 98% (47/48) of respondents who report using interoperability tools gave us meaningful analyzable data though. We will update the threats to validity to reflect that only a subset of respondents use an interoperability tool, and will update our confidence level reported to reflect that subset.

Response to Reviewer 2
Answering Questions:
Question 1: “Why focused on closed (i.e., solved or fixed issues) instead of open issues (or both) in your data collection?”

Answer 1: In this work we study closed issues because these issues will typically contain greater information about failure causes and symptoms. This filter is often applied in failure analyses. For examples, see the methods sections in [2, 3, 4].

Question 2: “How many of the issues studied come from alpha/beta versions of the tools?“

Answer 2: For PyTorch, our sampled issues had the following distribution of creation dates. Our study considered issues that were closed between 2017 and 2023:

2017: 3
2018: 91
2019: 28
2020: 21
2021: 12
2022: 26
2023: 1
Tf2onnx has the following distribution:

2018: 12
2019: 24
2020: 28
2021: 25
2022: 11
A visual representation of this distribution is available in the attachment accompanying the rebuttal.

Tf2onnx issues from versions <1.0 were from 2018. In 2019 the version number changed to >1.0. The PyTorch converter is integrated into PyTorch and does not have separate versioning for the converter.

The first stable release (>= v1.0) of ONNX was released on December 6, 2017. In our study, >80% of the issues are from later than 2018, at which point converters had been released for at least 1 year).

Question 3: Does the result hold when focusing on more recent issues only?

Answer 3: How symptoms distributions change over time are shown in the below tables:

PyTorch Symptoms by Year

Year	Crashes	Wrong Code
2017	3	0
2018	6	2
2019	16	9
2020	13	7
2021	8	2
2022	15	10
2023	1	0
Tf2onnx symptoms by year

Year	Crashes	Wrong Code
2018	7	3
2019	13	7
2020	19	8
2021	10	13
2022	1	4
These tables do not contain sufficient data to make conclusions about how distributions change over time, since issues are not sampled from each year equally. However, when we examine these tables, it does not appear that crashes or wrong code tended to show up only in early releases.

In light of the reviewer’s questions 2 and 3, we also want to add that we perceive two audiences for a failure analysis work. The first audience are maintainers of current systems in this class of software, who, as the reviewer suggests, are concerned with current failures and not historical ones. The second audience is engineers developing a new instance of this class of software. For this second audience, general failure characteristics, i.e. both historical and current, are of interest. Our study addresses both of these audiences — we address engineers in $5 (Theme 2), and we address maintainers in $6 (Theme 3). We also discussed this perspective briefly in $7.2.3.

Question 4: “What are the main types of organizations of every user in the user study? At the moment, some…demographics have not been analyzed…makes the information about demographic look cherry-picked.”

Answer 4: Our manuscript reports all the demographic data that we collected in the studied sample of engineers. However, we see the confusion about the cherry-picking remark. The supplementary material currently includes questions used in both the pilot study and the main study. This is a little confusing and we apologize for the inadequate description in the supplement. Here is a detailed look. As we mentioned on line 266, we removed some demographic questions after the pilot study (e.g., ML/SE expertise, organization types) to reduce survey time in order to increase response rates, as is recommended by survey guidelines such as [8]. The pruning removed both demographic and technical questions, and reduced the survey time from 15-20 minutes (with which we had a 1% response rate from 130 initial invitations) to 5-8 minutes (yielding a 4% response rate from subsequent invitations). We made sure that we did not prune too far, so that the collected demographic data (reported in Table 3) is consistent with prior empirical software engineering works such as [5,6,7]. Those works, like ours, are concerned with individual engineering behaviors (as we were) rather than organizational practices. With that focus, the organizational type is a less important demographic factor in interpreting the results.

Responding to other concerns:
Concern 1: “There is a big bias toward small organizations (<50 employees) that represent 48/92 users.”

The survey data is indeed biased towards smaller organizations. We believe this is due to the fact that the survey was conducted on HuggingFace users. HuggingFace is primarily a platform for exchanging pre-trained models, and thus we think it is inherently biased towards organizations who are not developing and training their own deep learning models in-house (e.g. small-to-medium companies, whereas companies like Google and Meta work more in-house).

Concern 2 – “One of the "findings" is that "ONNX is the most popular interoperability tool. However, looking at the Survey protocol in supplementary material, the study includes ONNX in its title. People using another tool than ONNX will be less likely to answer a study about ONNX than people who use it, so the results are likely biased toward ONNX.”:

We agree that having ONNX in the title may bias results towards ONNX. In the survey design process, we considered both the generic term “interoperability software” and the specific example of “ONNX”, and concluded that engineers – whether using ONNX or another tool – would more likely recognize the specific term than the more general academic phrasing. That being said, we will update the survey design and threats to validity sections to reflect this design choice and the implications for our results.

Concern 3 – Weak Motivation.

We acknowledge that the manuscript is terse on motivation. We will be happy to improve the manuscript in this regard. Here is an example of the kind of information we would add. Interoperability tools such as ONNX are a widely used part of DL deployment and they have substantial industry support. For example: TensorRT, an SDK developed by NVIDIA for optimizing models for high-performance inference, recommends ONNX for model deployment. Since at least 2021, there has been an annual ONNX community day hosted by The Linux Foundation, and attendees include AMD, Microsoft, Intel, and IBM. Contributors to ONNX include Adobe, Huawei, and Oracle. Another example is AirBus (mentioned on lines 168-170). These examples imply that ONNX is widely used in practice. Table 6 also suggests this – the number of GitHub stars and forks on the two main ONNX converters are substantial. Section 4 provides the first measurements of practitioners’ views on ONNX and thus also provides motivation for the study.

For a discussion of our focus on ONNX specifically, see our response to Reviewer 3 Question 1.

Response to Reviewer 3
Answering Questions:
Question 1: How can the conclusions from the study be generalized to a much wider application scope?

Answer 1: We ask the reviewer to consider our work as a case study, which necessarily trades breadth (many applications, many converters, etc.) for depth (a deep look at one interoperability tool). In our first contribution, the survey, we describe general interoperability practices and assess tool popularity. In contributions 2 ($5) and 3 ($6), we scoped our focus to ONNX specifically. We did that for two reasons, as summarized in $5 (lines 432-454):

The survey results indicated that ONNX was the most popular interoperability tool. Although the phrasing of the survey may have biased respondents in this way, please refer to our reply to Reviewer 2 (Concern 3) above for qualitative evidence that ONNX is a widely used tool.
Pragmatically, there is simply more data available for ONNX than for other interoperability tools. This may be because ONNX was one of the earliest DNN interoperability tools, and perhaps the most widely used. As indicated in the attachment accompanying this manuscript, we think that ONNX is the only converter tool with enough issues to analyze.
Within our study, however, we considered the converters for the two most popular DL frameworks, and the resulting distributions were similar (see eg Tables 8, 9, 10). We did discuss whether our results agree with prior work on a similar class of software (DL compilers), in effect assessing the generalizability of that prior work to a different class of software. Our analysis of that is in $7.2.2.

Question 2: Any actionable suggestions for researchers and developers?

Answer 2: Our work provides multiple actionable suggestions in $7.

As summarized in $7.1 (to maintainers): We describe gaps in the existing converter test suites that correspond to the kinds of issues that our method identified. We discuss two kinds of measurements (behavioral testing; operator coverage metrics) that could improve test suites. We showed that a bounded systematic method of generating synthetic models ($6.2.1) is effective at eliciting failures in converters. Combining these observations, we suggested that introducing fuzzing methods to converter testing could help the engineering community. As shown in Table 12, some nodes or sequences are more likely to cause failures, and thus a coverage-guided fuzzing approach could help find them. We left a full exploration of this insight to future work, due to our other substantial contributions: a survey to understand common interoperability tools, use-cases, and pain points (Theme 1), a failure analysis to taxonomize and measure the distribution of failures, causes, and failure locations (Theme 2), and engineering hypothesis testing to identify whether ONNX converter errors share structural causes (Theme 3).

As summarized in $7.2 (to the research community): We compared our results to that of Openja et al ($7.2.1) and note that their method resulted in missing many defects that result from the characteristics of synthetic models. However, fault localization (a hard problem for regular DNNs) is particularly troubling for such networks. Combining these two insights suggests a new research direction: fault localization for synthetic models. This direction could help with converter testing as well as in the validation of DNNs derived through search-based methods (neural architecture search). We compared our results to that of Shen et al ($7.2.2) and gave a testable conjecture about why the causes differ between the two compared classes of software. We provide a general methodological commentary on the field of software failure research, which we hope contributes to the ongoing dialogue about the usefulness and applicability of the current approach to software failure analysis [1].

We also refer the reviewer to our response to Reviewer 2 above, specifically the part that began “In light of the reviewer’s questions 2 and 3, we also want to add that we perceive two audiences for a failure analysis work”. The second audience mentioned there is the engineers who wish to build their own instance of the studied class of software. Those engineers will benefit from a characterization of faults in representatives of this class of software (or at least, this is the rationale for the research discipline of software failure analysis / “the bug study”). We provided this characterization in Theme 2. Such a characterization helps them know where to focus their efforts, e.g. in preventing such defects in their own work or in improving debuggability for that class of defect. Although we did not have space to discuss this explicitly in $7, this kind of finding is understood to be actionable in prior research – see examples in the literature survey from Amusuo et al. [1].

References
[1] P. C. Amusuo, et al., “Reflections on software failure analysis,” in Proceedings of the 30th ACM Joint European Software Engineering Conference and Symposium on the Foundations of Software Engineering, Singapore Singapore: ACM, Nov. 2022, pp. 1615–1620. doi: 10.1145/3540250.3560879. Available: https://dl.acm.org/doi/10.1145/3540250.3560879. [Accessed: Jun. 12, 2024]

[2] J. Garcia, et al., “A comprehensive study of autonomous vehicle bugs,” in Proceedings of the ACM/IEEE 42nd International Conference on Software Engineering, Seoul South Korea: ACM, Jun. 2020, pp. 385–396. doi: 10.1145/3377811.3380397. Available: https://dl.acm.org/doi/10.1145/3377811.3380397.

[3] A. Romano, et al., “An Empirical Study of Bugs in WebAssembly Compilers,” in 2021 36th IEEE/ACM International Conference on Automated Software Engineering (ASE), Nov. 2021, pp. 42–54. doi: 10.1109/ASE51524.2021.9678776

[4] S. Chaliasos, et al., “Well-typed programs can go wrong: a study of typing-related bugs in JVM compilers,” Proc. ACM Program. Lang., vol. 5, no. OOPSLA, pp. 1–30, Oct. 2021, doi: 10.1145/3485500

[5] W. Jiang et al., “An Empirical Study of Pre-Trained Model Reuse in the Hugging Face Deep Learning Model Registry.” arXiv, Mar. 04, 2023. Available: http://arxiv.org/abs/2303.02552. [Accessed: Mar. 18, 2023]

[6] L. G. Michael, et al.,, "Regexes are Hard: Decision-Making, Difficulties, and Risks in Programming Regular Expressions," 2019 34th IEEE/ACM International Conference on Automated Software Engineering (ASE), San Diego, CA, USA, 2019, pp. 415-426, doi: 10.1109/ASE.2019.00047.

[7] N. A. Ernst, S. Bellomo, I. Ozkaya, R. L. Nord, and I. Gorton, “Measure it? Manage it? Ignore it? software practitioners and technical debt,” in Proceedings of the 2015 10th Joint Meeting on Foundations of Software Engineering, Bergamo Italy: ACM, Aug. 2015, pp. 50–60. doi: 10.1145/2786805.2786848. Available: https://dl.acm.org/doi/10.1145/2786805.2786848]

[8] A. N. Ghazi, K. Petersen, S. S. V. R. Reddy, and H. Nekkanti, “Survey Research in Software Engineering: Problems and Mitigation Strategies,” IEEE Access, vol. 7, pp. 24703–24718, 2019, doi: 10.1109/ACCESS.2018.2881041

[9] M. Openja, A. Nikanjam, A. H. Yahmed, F. Khomh, Z. Ming, and Jiang, “An Empirical Study of Challenges in Converting Deep Learning Models.” arXiv, Jun. 28, 2022. doi: 10.48550/arXiv.2206.14322. Available: http://arxiv.org/abs/2206.14322.

==> archive/3-ISSTA2024-ONNX-Reviews.txt <==
Review #1204A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This work first reports a survey with 92 participants to understand why and how developers use interoperability tools. Then, this work presents a failure analysis with 200 real-world issues to understand the symptoms, causes and locations of conversion failures. Finally, this work conducts to investigate the failure causes.

Strengths
---------
+ participant survey reveals the practice in industry
+ real-world failure analysis uncovers characteristics of conversion failures

Weaknesses
----------
- the two hypothesis tests are somehow weak
- some design decisions might be problematic

Comments for authors
--------------------
Overall, I like this work since it is the first large-scale, systematic work on understanding interoperability issues during model conversion, which is critical for model deployment. I also find the participant survey and real-world failure analysis very useful and valuable.

One main concern is about the two hypothesis tests. On the one hand, the first hypothesis test is not well-designed. The authors approximate the number of failures per release using the GitHub issue creation times of the failures sampled for RQ2, which could be very inaccurate as developers may still use older versions of converters. As a result, the hypothesis test result could be problematic. On the other hand, the results of the second hypothesis test are not surprising as the supported operators of converters are known as the major capability bottleneck of converters. Besides, it seems only the behavior differences are measured, but the performance differences are not analyzed.

Another concern is about the participant size in the survey. As shown in Table 4 and 5, it seems the participants who provide answers for use cases and resolving strategies are 32 and 16 respectively, which is small compared to the whole population (i.e., 92). Therefore, there could be some biases in the results. I would suggest the authors to discuss it as a threat to validity.

The other concern is about the taxonomy of symptoms and causes. I am wondering why the authors choose to use the symptoms and causes of compiler bugs as the base to establish the taxonomy. Is there any difference from that taxonomy?

Besides, some related works are missing (e.g., [1, 2]).

[1] Cai et al., Sionnx Automatic Unit Test Generator for ONNX Conformance, Arxiv, 2019.

[2] Alizadeh et al., Green AI A Preliminary Empirical Study on Energy Consumption in DL Models Across Different Runtime Infrastructures, Arxiv, 2024.

Questions for authors’ response
-------------------------------
Q: Why do the authors choose to use the symptoms and causes of compiler bugs as the base to establish the taxonomy? Is there any difference from that taxonomy?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #1204B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper proposes a survey of failures and their root causes in DL model converters. The user survey is done on 92 engineers, while the failure analysis is done on two model converters (Pytorch to ONNX and TensorFlow to ONNX).

Strengths
---------
-Interesting topic.
-User survey with 92 engineers is quite large and well designed

Weaknesses
----------
- Motivation is quite small (intro is very short).
- User Survey Participant Demography not analyzed.
- Data collection focus on closed issues instead of also including open issues.
- Collected data may be outdated.
- Study biased by design toward ONNX, so results arguing ONNX is the most popular tool may be biased.

Comments for authors
--------------------
**User Survey Participant Demography**
It would have been nice to analyze the user demographic for the user survey. For example, it would have been important to know which part of the users are professionals and which part are academics or students as they very likely have different use of converters. There is a big bias toward small organizations (<50 employees) that represent 48/92 users. It would have been interesting to know whether there is a difference in answers based on the demographic. At the moment, some participant demographics have been gathered, but they have not been analyzed at all. Similarly, looking at the form available on supplementary material, some questions appear in the form (e.g., What is the type of your organization or How would you rate your expertise in SE/ML) that are not discussed in the paper. It makes the paper look like results and information about the demographic have been cherry-picked.

**Survey results**

One of the "findings" is that "ONNX is the most popular interoperability tool. However, looking at the Survey protocol in supplementary material, the study includes ONNX in its title. People using another tool than ONNX will be less likely to answer a study about ONNX than people who use it, so the results are likely biased toward ONNX. Second, the

**Theme 2 & 3: Data Collection of  Issues**

Model conversion tools are software that evolves fast and has been open source often in early alpha where many models were not supported. As a result, old failures and issues (e.g., those that occurred during alpha or beta versions of the converter) may be of less interest and may not be relevant anymore in the final version of the tool. It would be interesting to take the date of the issue into consideration or at least study the evolution of the issues, giving more thoughts on recent issues. For example, the most common symptom is a crash. Do we see an evolution where crash issues occurred in early alpha/beta (issues older than 2018), or do we see a similar number of issues in recent years?

This is especially important since only 2 very actively developed tools are studied. Issues from 5-6 years ago or older may not be relevant anymore for current practitioners since the software is more mature now.

This is especially true since the study focused on "closed" issues, in other words, issues that have been solved instead of also looking at open issued that practitioners are currently having.

**Motivation is weak**

The motivation for the study is a bit weak. Why would studying two converter tools be so important? Are conversion issues still a problem today? These questions should be answered and the motivation expanded in the introduction.

Questions for authors’ response
-------------------------------
- Why focused on closed (i.e., solved or fixed issues) instead of open issues (or both) in your data collection?

- How many of the issues studied come from alpha/beta versions of the tools?

- Does the result hold when focusing on more recent issues only?

- What are the main types of organizations of every user in the user study?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #1204C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper presents a user survey and failure analysis of ONNX model converters. Specifically, It includes a survey of 92 engineers, revealing ONNX as a widely utilized model converter in practice. Additionally, the authors conducted an in-depth analysis of the causes, symptoms, and occurrences of failures in ONNX. The findings indicate that defective converter behavior is linked to atypical models.

Strengths
---------
- A pertinent investigation into analyzing model converter failure characteristics
- Quantitative analysis of character distribution and subsequent conclusions

Weaknesses
----------
- Narrow scope focused solely on ONNX and TensorFlow/PyTorch
- Findings lack novelty
- Insufficient depth in analysis and actionable insights

Comments for authors
--------------------
Analyzing failure characteristics across various systems can enhance understanding and resolution. This paper pioneers the examination of model converter failures, specifically focusing on ONNX. Prior to this, a survey of 92 engineers was conducted to gauge real-world converter usage, providing context for subsequent analysis.

However, the paper’s contribution is limited by its narrow focus on ONNX, and its analysis involving only TensorFlow and PyTorch. This restricted scope may limit generalizability to other converters and frameworks.

Furthermore, the analysis of failures lacks depth. For instance, a deeper exploration of the distinctive features of synthetic models versus real models in relation to conversion errors could inform the improvement of automated model generation tools.

Additionally, actionable insights are lacking. Suggestions on identifying and mitigating specific failure types would enhance the practical value of this study.

Minors:
1. P1, N=108 contradicts 92?
2. P3, RQ3-5 -> RQ3-4
4. P7, the number of operator changes -> what does operator change mean?
5. p7. merged rekeases 2-7 because they are too close together -> not reasonable.

Questions for authors’ response
-------------------------------
1. How the conclusions from the study can be generalized to a much wider application scope?
2. Any actionable suggestions for researchers and developers?

==> archive/README.txt <==
This directory holds:
- Manuscripts submitted for publication
- Reviews (use the same naming convention as the manuscript, with "-reviews" on the end)
